Space-Time CutFEM on Overlapping Meshes: Simple Discontinuous Mesh Evolution

We present a cut finite element method for the heat equation on two overlapping meshes: a stationary background mesh and an overlapping mesh that evolves inside/"on top" of it. Here the overlapping mesh is prescribed a simple discontinuous evolution, meaning that its location, size, and shape as functions of time are discontinuous and piecewise constant. For the discrete function space, we use continuous Galerkin in space and discontinuous Galerkin in time, with the addition of a discontinuity on the boundary between the two meshes. The finite element formulation is based on Nitsche's method. The simple discontinuous mesh evolution results in a space-time discretization with a slabwise product structure between space and time which allows for existing analysis methodologies to be applied with only minor modifications. We follow the analysis methodology presented by Eriksson and Johnson in [1, 2]. The greatest modification is the introduction of a Ritzlike "shift operator" that is used to obtain the discrete strong stability needed for the error analysis. The shift operator generalizes the original analysis to some methods for which the discrete subspace at one time does not lie in the space of the stiffness form at the subsequent time. The error analysis consists of an a priori error estimate that is of optimal order with respect to both time step and mesh size. We also present numerical results for a problem in one spatial dimension that verify the analytic error convergence orders.

==> figures/fefunctimedG0.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fefunctimedG0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{914.29875488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43181211)%
    \put(0,0){\includegraphics[width=\unitlength]{fefunctimedG0.pdf}}%
    \put(-0.00172263,0.40829511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_j(t)$}}}%
    \put(0.95899521,0.0549887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.32095667,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-1}$\end{minipage}}}%
    \put(0.05846041,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-2}$\end{minipage}}}%
    \put(0.58345292,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k}$\end{minipage}}}%
    \put(0.84594918,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k+1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/fefunctimedG1.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fefunctimedG1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{914.29875488bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43181211)%
    \put(0,0){\includegraphics[width=\unitlength]{fefunctimedG1.pdf}}%
    \put(-0.00172263,0.40829511){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_j(t)$}}}%
    \put(0.95899521,0.0549887){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.32095667,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-1}$\end{minipage}}}%
    \put(0.05846041,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k-2}$\end{minipage}}}%
    \put(0.58345292,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k}$\end{minipage}}}%
    \put(0.84594918,0.03316075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13111227\unitlength}\raggedright $t_{k+1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/probform_steps.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'probform_steps.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3609.04570313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.46746849)%
    \put(0,0){\includegraphics[width=\unitlength]{probform_steps.pdf}}%
    \put(-1.11906259,-0.29454908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.02976648\unitlength}\raggedright 0303a9a903a903a903a9\end{minipage}}}%
    \put(-1.10006271,-0.31164897){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ω}}}%
    \put(-1.1234959,-0.30531568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03546644\unitlength}\raggedright Ω\\ \\ 03a9\end{minipage}}}%
    \put(-0.00058187,0.12462689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.13333868,0.00243696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.23884657,0.05691392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_0$}}}%
    \put(0.18803317,0.31379688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mu$}}}%
    \put(0.16391171,0.39266474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $G$}}}%
    \put(0.02609188,0.43052496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large : $\Omega_1$}}}%
    \put(0.02609188,0.39949182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large : $\Omega_2$}}}%
    \put(0.02609188,0.36845869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large : $\Gamma$}}}%
    \put(-0.00058187,0.29309251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = t_1$}}}%
    \put(0.3363493,0.12462689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.47026985,0.00243696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.57577775,0.05691392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_0$}}}%
    \put(0.52496434,0.18966435){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mu$}}}%
    \put(0.50084288,0.2685322){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $G$}}}%
    \put(0.3363493,0.29309251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = t_2$}}}%
    \put(0.67328047,0.12462689){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.80720102,0.00243696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.91270892,0.05691392){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_0$}}}%
    \put(0.86189563,0.06553181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\mu$}}}%
    \put(0.83777394,0.14439967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $G$}}}%
    \put(0.67328047,0.29309251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t = t_3$}}}%
  \end{picture}%
\endgroup%


==> figures/rumtidsmesh1dmup.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rumtidsmesh1dmup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{877.1702368bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48558324)%
    \put(0,0){\includegraphics[width=\unitlength]{rumtidsmesh1dmup.pdf}}%
    \put(-0.00179468,0.07898823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13666193\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.30642601,0.00250094){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.07889132,0.46107083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(-0.00179468,0.35830354){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13666193\unitlength}\raggedright $t_n$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> figures/spacetimecurveinterp.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spacetimecurveinterp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1643.22863844bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54157963)%
    \put(0,0){\includegraphics[width=\unitlength]{spacetimecurveinterp.pdf}}%
    \put(-0.00095802,0.04216463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.17330989,0.00133502){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05184983,0.24612376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(-0.00095802,0.19126565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_n$\end{minipage}}}%
    \put(0.25326125,0.50606819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$\Omega_0 \times I_n$}}}%
    \put(0.78879233,0.50606819){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$G \times I_n$}}}%
    \put(-0.00095802,0.32453556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.17330992,0.28370595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.05184981,0.52849468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(-0.00095802,0.47363658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_n$\end{minipage}}}%
    \put(0.59299463,0.32453556){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_{n-1}$\end{minipage}}}%
    \put(0.76726256,0.28370595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.64580246,0.52849468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.59299463,0.47363658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07295137\unitlength}\raggedright $t_n$\end{minipage}}}%
    \put(0.15589196,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.30194589,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.45481567,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.13641811,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{0,n}(x_1)$}}}%
    \put(0.28247204,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{0,n}(x_2)$}}}%
    \put(0.43534182,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{0,n}(x_3)$}}}%
    \put(0.89881962,0.4768574){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.83455589,0.37948812){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S_{G,n}(x_2)$}}}%
    \put(0.35063057,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$D_{1,n}$}}}%
    \put(0.1948397,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large$D_{2,n}$}}}%
    \put(0.09065457,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large $D_{1,n}$}}}%
    \put(0.15589196,0.19448647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(0.30194589,0.19448647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.45481567,0.19448647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_3$}}}%
    \put(0.13641811,0.14580183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{0,n}(x_1)$}}}%
    \put(0.31168282,0.04843254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{0,n}(x_2)$}}}%
    \put(0.43534182,0.09711719){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{0,n}(x_3)$}}}%
    \put(0.21139246,0.04843254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_{G,n}(x_2)$}}}%
  \end{picture}%
\endgroup%


==> figures/spacetimevector.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spacetimevector.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1595.1046875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42440776)%
    \put(0,0){\includegraphics[width=\unitlength]{spacetimevector.pdf}}%
    \put(-2.45810448,-0.63437436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06734892\unitlength}\raggedright 0303a9a903a903a903a9\end{minipage}}}%
    \put(-2.41511581,-0.67306416){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ω}}}%
    \put(-2.46813517,-0.6587346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08024552\unitlength}\raggedright Ω\\ \\ 03a9\end{minipage}}}%
    \put(0.22499919,0.12276507){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_2$}}}%
    \put(0.25977796,0.00283289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x_1$}}}%
    \put(-0.00131653,0.26323275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.30020806,0.14874036){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$n_2$}}}%
    \put(0.48502058,0.35942457){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.35132711,0.26075018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar{n}_2$}}}%
    \put(0.2359252,0.3321188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O_2$}}}%
    \put(0.65057936,0.26977767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Gamma \times (t_a, t_b]$}}}%
    \put(0.60468528,0.18549643){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\large $\Omega_2$}}}%
    \put(0.4945965,0.39623195){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_b$}}}%
    \put(0.26288757,0.05318237){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t_a$}}}%
  \end{picture}%
\endgroup%

